Ultrabroadband, ultranarrowband and ultrapassband composite polarisation half-wave plates, ultrabroadband composite polarisation pi-rotators and on the quantum-classical analogy

Composite pulses, which produce ultrabroadband, ultranarrowband and ultrapassband $x$-, $y$-) rotations by $\theta = \pi$ on the Bloch-Poincar\'e sphere, are presented. The first class plays a role for design of achromatic polarisation retarders, when the second class corresponds to chromatic polarisation filters. The third class is an assortment of the above two classes. Besides, composite pulses, which produce ultrabroadband $z$-) rotations by $\zeta = \pi$ on the same sphere, are presented. These phasal pulses coincide with achromatic polarisation $\pi$ rotators. On the quantum-classical analogy, we obtain ultrarobust, ultrasensitive and ultrasquare quantum control of a $X$ gate and ultrarobust quantum control of a $Z$ gate.

==> links.txt <==
Variable ultrabroadband and narrowband composite polarization retarders

https://sci-hub.st/10.1364/AO.51.007466
 
 PRL Pechukas
